A Comprehensive Analysis of WASP-17b's Transmission Spectrum from Space-Based Observations

Due to its 1770 K equilibrium temperature, WASP-17b, a 1.99 $R_\mathrm{Jup}$, 0.486 $M_\mathrm{Jup}$ exoplanet, sits at the critical juncture between hot and ultra-hot Jupiters. We present its 0.3-5 $\mu m$ transmission spectrum, with newly obtained with Hubble Space Telescope (HST) Wide Field Camera 3 (WFC3) measurements, and, taking advantage of improved analysis techniques, reanalysed HST Space Telescope Imaging Spectrograph (STIS) and Spitzer Space Telescope Infrared Array Camera (IRAC) observations. We achieve a median precision of 132 ppm, with a mean of 272 ppm across the whole spectrum. We additionally make use of Transiting Exoplanet Survey Satellite (TESS) and ground-based transit observations to refine the orbital period of WASP-17b. To interpret the observed atmosphere, we make use of free and equilibrium chemistry retrievals using the POSEIDON and ATMO retrieval codes respectively. We detect absorption due to H$_2$O at $>7 \sigma$, and find evidence of absorption due to CO$_2$ at $>3 \sigma$. We see no evidence of previously detected Na and K absorption. Across an extensive suite of retrieval configurations, we find the data favours a bimodal solution with high or low metallicity modes as a result of poor constraints in the optical, and demonstrate the importance of using multiple statistics for model selection. Future James Webb Space Telescope (JWST) GTO observations, combined with the presented transmission spectrum, will enable precise constraints on WASP-17b's atmosphere.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
